Self-Supervised Learning for Time Series Analysis: Taxonomy, Progress, and Prospects

Self-supervised learning (SSL) has recently achieved impressive performance on various time series tasks. The most prominent advantage of SSL is that it reduces the dependence on labeled data. Based on the pre-training and fine-tuning strategy, even a small amount of labeled data can achieve high performance. Compared with many published self-supervised surveys on computer vision and natural language processing, a comprehensive survey for time series SSL is still missing. To fill this gap, we review current state-of-the-art SSL methods for time series data in this article. To this end, we first comprehensively review existing surveys related to SSL and time series, and then provide a new taxonomy of existing time series SSL methods by summarizing them from three perspectives: generative-based, contrastive-based, and adversarial-based. These methods are further divided into ten subcategories with detailed reviews and discussions about their key intuitions, main frameworks, advantages and disadvantages. To facilitate the experiments and validation of time series SSL methods, we also summarize datasets commonly used in time series forecasting, classification, anomaly detection, and clustering tasks. Finally, we present the future directions of SSL for time series analysis.

==> drop.txt <==
\begin{itemize}
    \item \textbf{Self-supervised Learning: Generative or Contrastive} \cite{9462394}, summary as Generative Self-supervised Learning, Contrastive Self-supervised Learning, Generative-Contrastive (Adversarial) Self-supervised Learning, Theory behind Self-supervised Learning. 
    \item \textbf{Self-Supervised Representation Learning: Introduction, advances, and challenges} \cite{9770283} introduces this vibrant area, including key concepts, the four main families of approaches and associated state-of-the-art techniques, and how self-supervised methods are applied to diverse modalities of data. We further discuss practical considerations including workflows, representation transferability, and computational cost. Summarize Pretext tasks: Masked prediction, Transformation prediction, Instance discrimination, Clustering
    \item \textbf{Contrastive Representation Learning A Framework and Review} \cite{9226466} IEEE Access
    \item \textbf{A Survey on Contrastive Self-Supervised Learning} \cite{technologies9010002}
    \item \textbf{Beyond Just Vision: A Review on Self-Supervised Representation Learning on Multimodal and Temporal Data} \cite{DBLP:journals/corr/abs-2206-02353} Only cover the discriminative approaches and divide the models into four categories: \\ pretext-based, contrastive-based, cluster-based and regularisation-based models.
    \item \textbf{Audio Self-supervised Learning: A Survey} Liu 2022 \cite{https://doi.org/10.48550/arxiv.2203.01205} also Provided an overview of the existing approaches and methods for uni-modal and multi-modal selfsupervised learning approaches using audio. 
    \item \textbf{Self-supervised Visual Feature Learning with Deep Neural Networks: A Survey} \cite{9086055} Jing 2019
    \item \textbf{Graph Self-Supervised Learning: A Survey} \cite{9770382} Liugraph2022
    \item \textbf{Self-Supervised Learning of Graph Neural Networks: A Unified Review} \cite{9764632} Tpami xie
    \item \textbf{Self-supervised Learning on Graphs: Contrastive, Generative,or Predictive} Wu 2021 \cite{9632431}
    \item \textbf{Self-Supervised Speech Representation Learning: A Review} \cite{9893562} review the historical speech representation learning, including Clustering and mixture models, Stacked neural models, and Learning through pretext task optimization. Then summarize the current speech SSL models, including Generative approaches (Autoencoding, Autoregressive prediction, Masked Reconstruction), Contrastive approaches (CPC, Wave2vec), and Predictive approaches (Discrete BERT, HuBERT, WavLM, data2vec). Also, summarize SSL datasets and benchmarks, and discusses and compare results from different works.
    \item \textbf{Pre-trained models for natural language processing: A survey} \cite{DBLP:journals/corr/abs-2003-08271} 
    \item \textbf{Representation Learning: A Review and New Perspectives} \cite{6472238}
    \item \textbf{Deep representation learning in speech processing: Challenges, recent advances, and future trends} \cite{DBLP:journals/corr/abs-2001-00378}
     
\end{itemize}

\begin{table*}[!t]
	\renewcommand{\arraystretch}{1.2}
	%\renewcommand\tabcolsep{5.5pt} % ?????????
	\caption{Contrastive-based Methods}
	\label{contrastive-ts}
	\centering
	\begin{tabular}{c|ccccc} \hline
	\makecell[c]{\\ Method \\ \, } & Pos & Neg & Pretext task & Loss Type\\ \hline
    
    USRL \cite{NEURIPS2019_53c6de78} & CS & RS
    &\makecell[l]{
    \tabitem Assimilate the subseries $x_{i}$ and its close subseries $x_{p}$   \\
    \tabitem Distinguish the subseries $x_{i}$ from its remote subseries $x_{n}$}
    & Triplet
    \\ \hline
    
    TNC \cite{DBLP:journals/corr/abs-2106-00750} & CS & RS
    &\makecell[l]{
    \tabitem Assimilate the window $x_{i}$ and its temporal neighborhood window $x_{p}$ \\
    \tabitem Distinguish the window $x_{i}$ from its remote window $x_{n}$} 
    & 
    
    \\ \hline

    TF-C \cite{https://doi.org/10.48550/arxiv.2206.08496} & DA (Time/Frequency) &
    &\makecell[l]{
    \tabitem Assimilate $x$ and its augmentation $x^T$ in time space \\ 
    \tabitem Assimilate $x$ and its augmentation $x^F$ in frequency space \\
    \tabitem Assimilate $x^T$ and $x^F$ in time-frequency space}
    & InfoNCE + Triplet
    \\ \hline
    
    BTFS \cite{pmlr-v162-yang22e} &  DA (Dropout) & RS
    & \makecell[l]{
    \tabitem Assimilate $x_{ref}$ and $x_{pos}$   \\
    \tabitem Distinguish $x_{neg}$ from $x_{ref}$} 
    & Pair \\ \hline
    

    CoST \cite{DBLP:journals/corr/abs-2202-01575} & DA ()  & RS/BS
    & \makecell[l]{
    \tabitem Assimilate time step $x_{t}$ and its augmentation $x_{p}$ in time space \\
    \tabitem Assimilate sample $\mathbf{x}$ and its augmentation in frequency space  } 
    & InfoNCE 
    \\ \hline
    

    TimeCLR \cite{YANG2022108606} & DA (DTW-based learnable) & BS
    & \makecell[l]{
    \tabitem Assimilate $x_{ref}$ and it augmentation $x_{pos}$   \\
    \tabitem Distinguish $x_{ref}$ from other samples in a batch}
    
    & InfoNCE
    \\ \hline
    
    TS2Vec \cite{DBLP:journals/corr/abs-2106-10466} & DA &
    &\makecell[l]{
    \tabitem Temporal consistency: Assimilate $x_{i,t}$ and $x'_{i,t}$, \\ distinguish between $x_{i,t}$ and $x_{i,k}$, where $k \ne t$\\
    \tabitem Instance consistency: Assimilate $x_{i,t}$ and $x'_{i,t}$, \\ distinguish between $x_{i,t}$ and $x_{j,t}$, where $j \ne i$}
    & \\ \hline
    
    
    \\ \hline
    TS-TCC \cite{ijcai2021-324} \\ \hline
    TS-CP2 & \\ \hline
    
    ExpCLR \cite{pmlr-v162-nonnenmacher22a} & Expert Features  &
    &\makecell[l]{
    \tabitem Keep $||E(x_i) - E(x_j)||_2$ consistent with $||f_i - f_j||_2$ \\
    \tabitem $x_i,x_j$ are any two samples from $X$ \\
    \tabitem $f_i,f_j$ are their given expert features}
    & Pair \\ \hline
    
    SleepPriorCL \cite{sleeppriorcl} & DA &
    &\makecell[l]{
    \tabitem Assimilate $x_{ref}$ and $x_{pos}$  \\
    \tabitem Distinguish between $x_{ref}$ and $x_{neg}$ }
    &  \\ \hline
    

	\end{tabular}
	\begin{tablenotes}
		\footnotesize
		\item BS: Batch sampling.
		\item CS: Context sampling.
		\item RS: Random sampling.
		\item DA: Data augmentation.
		
	\end{tablenotes}
	
	
\end{table*}


\begin{table*}[!t]
	%\renewcommand{\arraystretch}{3}
	\renewcommand\tabcolsep{4pt} % ?????????
	\caption{An Overview of Recent SSL Surveys}
	\label{table-sslsurveys}
	\centering
	\begin{tabular}{c|cccccc|c|c} \hline	
	\multirow{3}{*}{Publication} & \multicolumn{6}{c|}{Modality} & \multirow{3}{*}{Criterion} & \multirow{3}{*}{Categories} \\ \cline{2-7}
	
	&\multirow{2}{*}{Image} &\multirow{2}{*}{Video} & \multirow{2}{*}{Audio} &\multirow{2}{*}{Graph} &\multirow{2}{*}{Text} &\multirow{2}{*}{Time-series} & \\
	
     & \multicolumn{6}{c|}{} & \\ \hline
    Liu 2021  \cite{9462394} &
    \checkmark & &\checkmark &\checkmark & & &
    Learning Paradigms&
    \makecell[l]{
    \tabitem Generative \\
    \tabitem Contrastive \\ 
    \tabitem Generative-contrastive (adversarial)}
    \\ \hline
    
	Bengio 2013 \cite{6472238}  &
	\checkmark &\checkmark&\checkmark&\checkmark&\checkmark&\checkmark&
	Learning Paradigms&
	\makecell[l]{
	\tabitem Probabilistic models \\
	\tabitem Autoencoders \\
	\tabitem Manifold learning \\
	\tabitem Deep networks}
	\\ \hline

    Ericsson 2022 \cite{9770283} &
    \checkmark &\checkmark&\checkmark&\checkmark&\checkmark&\checkmark& 
    Pretext tasks&
    \makecell[l]{
    \tabitem Masked prediction \\
    \tabitem Transformation prediction \\
    \tabitem Clustering, \\ 
    \tabitem Instance discrimination}  
    \\ \hline
    
    Le-Khac 2020 \cite{9226466} &
    \checkmark &\checkmark&\checkmark&\checkmark&\checkmark& & 
    Components/Modules&
    \makecell[l]{
    \tabitem Similarity \\
    \tabitem Encoders\\
    \tabitem Transform heads\\
    \tabitem Contrastive losses} \\ \hline
    
    Jaiswal 2020 \cite{technologies9010002} &
    \checkmark &&&&\checkmark& &
    Components/Modules&
    \makecell[l]{
    \tabitem Pretext task \\
    \tabitem Model architecture \\
    \tabitem Training losses} \\ \hline
    
    Deldari 2022 \cite{DBLP:journals/corr/abs-2206-02353}& 
    \checkmark &\checkmark&\checkmark&&\checkmark& \checkmark&
    Learning Paradigms&
    \makecell[l]{
    \tabitem Pretext-based, \\
    \tabitem Contrastive\\
    \tabitem Cluster-based  \\
    \tabitem Regularisation-based}\\ \hline
    
    Jing 2019 \cite{9086055} &
    \checkmark&\checkmark&&&& &
    Pretext tasks&
    \makecell[l]{
    \tabitem Generation-based \\
    \tabitem Context-based \\
    \tabitem Free-semantic-label-based \\ 
    \tabitem Cross-modal-based} \\ \hline
    
    Latif 2020 \cite{DBLP:journals/corr/abs-2001-00378} &
	 &&\checkmark&&& &
    Downstream tasks&
    \makecell[l]{
    \tabitem Automatic Speech Recognition \\
    \tabitem Speaker Recognition \\
    \tabitem Speaker Emotion Recognition}
	\\ \hline
	
    Liu 2022 \cite{https://doi.org/10.48550/arxiv.2203.01205} & 
     &&\checkmark&&& &
    Learning Paradigms&
    \makecell[l]{
    \tabitem Predictive \\
    \tabitem Contrastive-predictive-coding \\
    \tabitem Contrastive} \\ \hline
    
    Mohamed 2022 \cite{9893562}&
    &&\checkmark&&& &
    Learning Paradigms&
    \makecell[l]{
    \tabitem Generative \\
    \tabitem Contrastive \\
    \tabitem Predictive} \\ \hline
    
    Liu 2022\cite{9770382} &
    &&&\checkmark&& &
    Learning Paradigms&
    \makecell[l]{
    \tabitem Generation-based\\
    \tabitem Auxiliary-property-based \\
    \tabitem Contrast-based \\
    \tabitem Hybrid-based} \\ \hline
    
    Xie 2022 \cite{9764632} & 
    &&&\checkmark&& &
    Learning Paradigms&
    \makecell[l]{
    \tabitem Contrastive \\
    \tabitem Predictive} \\ \hline
    
    Wu 2021 \cite{9632431} &
    &&&\checkmark&& &
    Learning Paradigms&
    \makecell[l]{
    \tabitem Contrastive \\
    \tabitem Generative \\
    \tabitem Predictive} \\ \hline
    
    Qiu 2020 \cite{DBLP:journals/corr/abs-2003-08271} & 
    &&&&\checkmark& &
    Learning Paradigms &
    \makecell[l]{
    \tabitem Language Modeling (LM) \\
    \tabitem Masked Language Modeling (MLM) \\ 
    \tabitem Permuted Language Modeling (PLM) \\
    \tabitem Denoising Autoencoder (DAE) \\
    \tabitem Contrastive Learning (CL)} \\ \hline
	
	\end{tabular}
\end{table*}
